Automated Evolution of Feature Logging Statement Levels Using Git Histories and Degree of Interest

Logging -- used for system events and security breaches to describe more informational yet essential aspects of software features -- is pervasive. Given the high transactionality of today's software, logging effectiveness can be reduced by information overload. Log levels help alleviate this problem by correlating a priority to logs that can be later filtered. As software evolves, however, levels of logs documenting surrounding feature implementations may also require modification as features once deemed important may have decreased in urgency and vice-versa. We present an automated approach that assists developers in evolving levels of such (feature) logs. The approach, based on mining Git histories and manipulating a degree of interest (DOI) model, transforms source code to revitalize feature log levels based on the "interestingness" of the surrounding code. Built upon JGit and Mylyn, the approach is implemented as an Eclipse IDE plug-in and evaluated on 18 Java projects with $\sim$3 million lines of code and $\sim$4K log statements. Our tool successfully analyzes 99.22% of logging statements, increases log level distributions by $\sim$20%, and increases the focus of logs in bug fix contexts $\sim$83% of the time. Moreover, pull (patch) requests were integrated into large and popular open-source projects. The results indicate that the approach is promising in assisting developers in evolving feature log levels.

==> Highlights.txt <==
* As software evolves, log levels correlated with surrounding feature implementations may also need to be modified.
* We present an automated approach that assists developers in evolving feature logging statement levels.
* The approach mines Git repositories to discover the “interestingness” of code surrounding feature logging statements by adapting the degree of interest (DOI) model of Mylyn.


==> fse2020reviews.txt <==
Review #830A
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
This paper proposes an approach to recommend changes to logging levels when developers increase or decrease the change frequency on specific portions of code. The proposed approach extracts from the program change history information on whether developers are modifying certain portions of the code. This information is converted into Mylyn degree of interest (DOI), and then used to increase or decrease logging levels depending on the change activities. Also, the proposed approach uses a number of heuristics to avoid modifying loggers that shouldn't be changed, e.g., excluding high logging levels, exception handling logs, or doing a keyword-based filtering. To evaluate the proposed approach, first, the authors applied the proposed approach to 18 open-source projects, showing the extent to which logging levels were changed over the program history. Then, on 7 of the selected projects, they manually analyzed the program history to determine actual logging level changes following DOI changes, obtaining a recall of about 79% and a precision of 29% when determining whether or not a logging level should be changed. Also, they report the distance between the predicted and actual levels. Finally, they submitted 18 pull requests, of which two were accepted and four rejected.

Strengths and weaknesses
------------------------
+ Good (but early, subject to improvements) idea
- Unsure on whether changing the logging level is the main way to handle logging evolution
- Weak evaluation

Comments for the authors
------------------------
The idea behind this paper is generally a good one, and the problem being addressed has some relevance (however, see below, I think the problem requires a deeper understanding in order to be properly tackled with automated tools). At the same time, in my view, there are a couple of fundamental concerns that make the approach not ready yet. In addition, the evaluation is quite weak and, in my understanding, does not really help in properly assessing the proposed approach. Even with such a minimal evaluation, results seem to suggest that more work is needed to make the approach applicable. Last, but not least, I think the paper has a number of presentation problems and requires a major restructuring in order to become easy to read and understand.

In the following, I'm going to explain my concerns more in detail.

Starting from the approach, as I said the idea is nice, I think it makes sense to figure it out whether a feature is under development and change its logging level accordingly.
and I particularly appreciate the idea of reusing the Mylyn model to represent the extracted information. This could have advantages, e.g. integrating events from the change history with events from the IDE when maintaining logs.

My main concern, partially addressed by some of the heuristics, is that I'm not convinced that changing logging levels of some logging statements conceived for development purposes is the way to go. In my understanding, logging levels are often used to distinguish different categories of logs, and upgrading or downgrading logging levels may create confusion/mixup between different categories. For example, logs at FINER level might tell whether or not the execution entered some methods or blocks (e.g., for debugging purposes), logs at INFO level are used to tell about the activation of some features, and logs at ERROR/FATAL or similar can be used to identify concerning scenarios (which may or may not be handled by exceptions).

Truly, as I said the authors partially address this problem by recognizing that relatively high levels should be treated as separate categories. Also, heuristics using keywords and excluding logs in exception handling code make sense. However, at the minimum, I'd like to see this problem better discussed in the paper.

Also, perhaps, another possibility to properly enable/disable logging level during development activity is to use logger hierarchies. If each feature has (development-related) logs with a proper name, this would help to (automatically) enable and disable logs related to features that are currently under active development.

In summary, the approach is promising, but I think it stills need to be improved to make it applicable in realistic contexts.

Going to the evaluation, I'm afraid it is the weakest part of the paper. First, its presentation is very confusing. What are the research question being addressed (or hypothesis being tested)? How are they addressed?

The first part of the evaluation is merely a description of the extent to which the proposed approach was able to analyze and transform logging levels, rather than something capable to tell the extent to which the approach works or not. Therefore, this is not really evaluation, but  I'd rather consider it as contextual information.

After that, there is an anticipation of the "qualitative analysis" which I would rather move at the end, in the section where pull requests are also discussed.

Then, there is the real evaluation. First, I'm wondering why only half of the projects (which I guess, is due to the need for performing a manual analysis). Second, and this is likely related to the previous limitation, why the analysis was manual? Since you have built an infrastructure to analyze and transform logging statements, wouldn't be better to just analyze subsequent versions of the change history, and identify changes to the logging level? (even with the limitation of using literals that the approach has, which I agree it's perfectly fine)

Besides that, results seem to show that the approach may not be ready for practical applicability yet, also considering that the achieved precision and recall are not about predicting the correct logging level, but rather about identifying logging changes. As a suggestion, I would recommend the authors to perform a different kind of evaluation, aimed at asking developers whether the suggestions make sense or not (this was somewhat done in the pull request study, but, I think, we all know that pull requests may not be merged for various other reasons, while for your evaluation purposes simple feedback can be enough). What could be done now, with the current data available, is to provide an overview of the positive and negative comments collected from the pull requests.

Finally, while the paper proposes an approach and an implementation, it would be good to better motivate the studied problem, either using references from literature but, I fear, for the specific case, it is necessary to conduct a small study with developers (e.g. a survey) aimed at understanding how developers evolve logger (e.g. by changing levels, or, instead, by using different loggers/logger hierarchies for different features).


Besides my doubts about the approach and above all its evaluation, the paper would benefit from some presentation improvement, especially for the evaluation (the first part of the paper is ok, just a bit verbose, but then it gets worse from Section 4).
- the abstract and the introduction are extremely long. For the former, you could reduce the contextual info and details of the approach. For the latter, I suggest moving the related work discussion to Section 5 (and leave a short sentence here) and drop the "contributions" as this is already clear since the beginning. As for the study, please follow the suggestions provided above to restructure it.

Minor:
- line 325 "The statement at line 26 when an exception has been caught" missing verb?
- line 535 white space are not handled. What about changes to comments?
- line 562 it is unclear what threshold is used for renaming detection
- line 636 "else is treated similarly" please inline in the text instead of using footnotes
- line 677 please detail how the keywords used in the heuristics have been obtained. For some projects, I'm wondering whether some security-related keywords should be used to handle security-related loggers as separate categories
- line 751 use a different font for "error-prone" to show it's a system name
- line 783 "During the experiment" this is not an experiment, maybe use "During the study/during the evaluation"
- Section 4.3: the way the approach performances are measured (especially using the distance between predicted and actual level is a threat to construct validity to be discussed.

Questions for the authors’ response
-------------------------------------
Q1) The paper mentions some interaction with developers, it would be useful to understand better whether changing logging level is a suitable practice for handling logger evolution, instead of having different loggers for different features (and then changing their enabled level when needed)
Q2) (minor) please clarify how renaming actions were performed, e.g. whether a specific threshold was set for this purpose.
Q3) Why was it necessary to perform a manual analysis for your evaluation? Couldn't this be done automatically?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #830B
===========================================================================

Overall merit
-------------
1. Reject

Paper summary
-------------
The paper presents an approach that can automatically update log levels in project repositories. Given a project, the basic approach is to analyze its version histories to build a degree of interest model using Mylyn. Based on this model and predefined heuristics, the approach evolves the levels in log statements. The key idea is that the code that has changed recently is of more interest to developers, hence its log levels should be raised and vice versa for legacy code. The authors evaluated their approach on 18 Java projects. They found that their approach was able to point log level updates with reasonable accuracy.

Strengths and weaknesses
------------------------
Strengths:
+ Interesting use of degree of interest model
+ Pull requests accepted for 2 popular projects

Weaknesses:
- Correlation between "age" and log levels is not convincing
- Approach not compared with related techniques

Comments for the authors
------------------------
*Soundness*

The problem addressed by the paper is interesting. Too much logging or information overload is undesirable. Therefore, recalibration of log levels could be a good idea for large software repositories. While I think that the motivation of the approach is fine, I do not think the proposed technique is adequately sound -

The design of the approach is based on the premise that legacy code, i.e, code artifacts that have not been modified in a long time, are of less interest to developers. Consequently, the log statements in such legacy code are less important, hence their log levels should be lowered (modulo the heuristics). I find this proposition unconvincing as legacy code could likely be stable code with log statements at their correct levels that are necessary for activities, such as monitoring and troubleshooting. Simply modifying the log levels by "age" could do more harm than good in such cases. This concern was also voiced by maintainers of the two accepted pull requests. The results of the manual analysis also support this to some extent, where unsurprisingly a high number of false positives were found. I think analyzing surrounding code and the log statement itself would allow for a more informed log level recommendation, making the technique more practical and sound.

The paper does not compare with related techniques (e.g., [25]). The use case of [25] could be easily retargeted for log level evolution by treating the log statement under consideration as "new", the level of which will be predicted by [25].


*Significance*

Assisting developers with event logging is useful, for which there has been some prior work. This paper addresses a problem slightly different from past attempts, by evolving log levels with time. However, development teams don't seem to change log levels often, rather I sensed a reluctance to do that from the two accepted pull requests. This is not to say that the problem addressed by the paper is not important, but just makes me wonder if it is a real problem.


*Novelty*

The idea of using git histories and degree of interest model is novel and intriguing. But, as discussed above, I have my concerns about the practicality of the correlation between the "age"-based DOI model and log level. The approach solves a problem slightly different than related techniques. However, since no empirical comparison is shown with retargeted related techniques, it is difficult to say whether it improves state-of-the-art.


*Recoverability, Replicability and Reproducibility*

The study should be replicable, since the authors have made the data and results available.


*Presentation*

For the most part, the presentation of the paper was good. The technical descriptions presented in the approach are easy to follow.

One exception to the generally good explanations is the evaluation section, which I found not so straightforward to follow. The lack of RQs further added to this difficulty, as it was not clear how the approach was going to be evaluated. I found Section 4.2.1 to be particularly convoluted, making it difficult to follow. It was not clear to me what exactly is being assessed and what conclusions should I draw. For example, the number of transformed log statements is only 19%. This number in absolute terms looks rather unimpressive, but no explanation is offered as to what does it mean or what is the takeaway message. The columns catch, ifs, etc. in Table 1 and their description in the second paragraph under Log Level Rejuvenation is a mystery to me. Even after multiple readings, I still fail to understand what was tried to be conveyed. All in all, Section 4.2.1 is rather busy with a mixture of lot of things -- it discusses the subjects, execution environment, runtime, presentation of Table 1, and quantitative and qualitative analyses. I would suggest the authors to break up this section into multiple sections with a clear description of the purpose of each of the aspects studied and crisp takeaway messages.

A small comment for the approach discussion is that it has a lot of forward referencing (e.g., step 7 and step 8 on line 447 and step 9 on line 448), which was not problematic but did get a little distracting. Reducing that would improve the readability of the paper.

Font-size of the references section seems to be larger than the ACM template.

Minor issues:
- Line 462: "were able to successfully 99.26% of logging statements"
- Line 518: "method (and ctor) bodies"
- Bad box on Line 716


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #830C
===========================================================================

Overall merit
-------------
2. Weak reject

Paper summary
-------------
The paper proposes dynamically evolving the logging levels (e.g., severe, minor, warning) based on a degree-of-interest (DOI) model. In this variant of the DOI model, interestingness is a measure of how recently the code neighbouring the logging statement has been modified. More recently modified code should be logged at higher levels, while less recently modified code should be logged at lower levels. An empirical analysis of 18 open-source projects suggests that the approach performs well and can generate several interesting recommendations. Precision and recall with respect to logging levels that developers actually modified are not great yet (I believe this is not actually a bad thing per se) and developers have started to react to pull requests that the team has generated based on the approach (2/18 accepted).

Strengths and weaknesses
------------------------
+ A refreshing interesting idea
+ Relevant and important problem (log size)
+ Well written paper
- The evaluation has plenty of room for improvement
- The motivation for conflating importance of logging with recency of change needs to be more strongly motivated
- The idea might not fit well with how log structure is relied upon today

Comments for the authors
------------------------
# Position Overview

I think this paper presents a fresh and interesting idea. In such cases, it is difficult to thoroughly evaluate, so I can sympathize with the initial attempts that were made in this verison of the manuscript. On the other hand, the idea itself seems not so clearly motivated and the result of adopting such an approach may not be congruent with the way operators leverage logs today.

# Main Concerns

## Conflating Recently Modified with Important to Log

I find the idea to adjust logging levels based on recency of modification of nearby code to be a very interesting idea, but it appears to conflate edit recency with importance to appear within a log. I would be happy to be convinced that this conflation is appropriate, but it seems dangerous to me on the surface.

## Adjusting Logs Too Frequently

It is often the case that operators write custom scripts and tools to analyze production log files. These scripts and tools rely heavily upon the structure of logged statements. If statements upon which customer logs rely are lowered in severity such that they are no longer appearing in production logs, it will create problems for a software organization. Have the authors considered how their approach to evolve logging statements might co-exist with the constraints imposed by customer-specific log tooling, i.e., where log structure is very difficult to modify once it has appeared in a released product?

## Copy Detection

It is great that the paper describes how the approach deals with renaming operations (Section 3.3), but I wonder whether copies are being taken into account as well. I suppose one could view a copy operation as identical to a rename operation where the source survives the operation as well. It would be important to explain if copies are currently handled and how so.

## DOI-Log Level Association

If I understand correctly, the current approach partitions elements according to equidistant bins. This may not work well if the change rates upon which the interestingness scores are computed are distributed in an imbalanced way. It is relatively safe to assume that the distribution of changes per element is highly skewed (many elements rarely changing and a few changing), does this not need to be addressed? I wonder if alternative approaches to binning were considered (e.g., splitting statements into bins of equal size).

## Heuristics

I presume that the third clause ("Never lower the level of logging statements immediately following if statements") was intended to generalize to all branching statements (e.g., switch)

## Implementation

The implementation seems unnecessarily tied to the Eclipse platform. It appears that only basic parsing and git mining features are needed. It was not clear to me exactly what the Mylyn plug-in provides. A data structure? This is not really a large issue for the paper, but it just did not strike me as an appropriate place for this approach. I imagine a more appropriate goal would be to develop a bot that monitors git, periodically updates its DOI model, and generates recommended changes to logging levels as pull/change requests.

## Experimental evaluation

Since it is known that very few program elements are changing at any given time, isn't it natural to expect that logging statements would be lowered in the framework more often than they are increased?

## Precision

The precision of the approach is very low (29.11%), but in my opinion, this has more to do with the ground truth than the approach. If I understand correctly, the ground truth that the approach was evaluated against is the logging statement levels that were actually modified by developers. If the tool had 100% precision, that would imply that every statement being recommended by the tool was actually already known and updated by developers. This would not be a very useful tool. I interpret the low precision as an indication that the tool is recommending new modifications that developers had not considered.

On the other hand, it is unclear the extent to which these recommended changes are actually considered useful. The pull request study is a nice start, but I would expect to see a more rigorous evaluation than 18 PRs (only two of which have been accepted).

# Minor Points

- Line 146, 146: based on tends -> based on trends

- Lines 275, 318: Wobmat[s] -> Wombat[s]

- Line 462, 463: we were able to successfully 99.26% of logging statements [missing word?]

- Figure 1 is wasteful of space and could probably fit in one column with some careful editing. Also, the image is blurry and does not scale up well. Consider using a scalable image format.

- Line 673: We found that items 5 and 6 to also be helpful -> We found items 5 and 6 to also be helpful


